Reasoning, Memorization, and Fine-Tuning Language Models for Non-Cooperative Games

We develop a method that integrates the tree of thoughts and multi-agent framework to enhance the capability of pre-trained language models in solving complex, unfamiliar games. The method decomposes game-solving into four incremental tasks -- game summarization, area selection, action extraction, and action validation -- each assigned to a specific language-model agent. By constructing a tree of thoughts, the method simulates reasoning paths and allows agents to collaboratively distill game representations and tactics, mitigating the limitations of language models in reasoning and long-term memorization. Additionally, an automated fine-tuning process further optimizes the agents' performance by ranking query-response pairs based on game outcomes, e.g., winning or losing. We apply the method to a non-cooperative game and demonstrate a 65 percent winning rate against benchmark algorithms, with an additional 10 percent improvement after fine-tuning. In contrast to existing deep learning algorithms for game solving that require millions of training samples, the proposed method consumes approximately 1000 training samples, highlighting its efficiency and scalability.

==> figures/csv/area_result.csv <==
step,train_loss,train_accuracy,valid_loss,valid_mean_token_accuracy
1,0.86407,0.76109,,
2,1.0145,0.75904,,
3,0.86291,0.76418,,
4,1.94659,0.63333,,
5,1.28429,0.72897,,
6,0.96581,0.76747,,
7,1.14041,0.74359,,
8,0.87801,0.75314,,
9,1.43679,0.70588,,
10,0.74818,0.79582,,
11,0.41234,0.89474,,
12,1.55453,0.60606,,
13,0.26458,0.93694,,
14,1.18585,0.75,,
15,0.86362,0.75413,,
16,1.15115,0.69697,,
17,0.92464,0.72134,,
18,0.60234,0.81934,,
19,0.61574,0.82841,,
20,0.34175,0.90361,,
21,0.5367,0.83715,,
22,0.74706,0.78204,,
23,0.2453,0.92544,,
24,0.61695,0.8254,,
25,0.58695,0.83433,,
26,0.79266,0.8087,,
27,0.21765,0.92424,,
28,0.62413,0.82609,,
29,0.4035,0.84615,,
30,0.41122,0.87866,,
31,0.58557,0.83875,,
32,1.05887,0.6712,,
33,0.77995,0.74901,,
34,0.12432,0.95833,,
35,0.49696,0.85714,,
36,0.69019,0.79522,,
37,0.27007,0.90377,,
38,0.15981,0.94578,,
39,0.62201,0.81592,,
40,0.81839,0.78015,,
41,0.64304,0.80122,,
42,0.56135,0.83682,,
43,0.68357,0.78657,,
44,0.55205,0.83788,,
45,0.28323,0.88235,,
46,0.80817,0.73204,,
47,0.76728,0.73981,,
48,0.0865,0.98198,,
49,0.5013,0.84414,,
50,0.50873,0.85,,
51,0.27049,0.91304,,
52,0.33222,0.91667,,
53,0.39672,0.8843,,
54,0.18939,0.95833,,
55,0.49333,0.85784,,
56,0.76068,0.77129,,
57,0.79021,0.77236,,
58,0.87482,0.72336,,
59,0.40307,0.87781,,
60,0.46671,0.85091,,
61,0.44557,0.86607,,
62,0.50344,0.85047,,
63,0.19449,0.95,,
64,0.40703,0.88045,,
65,0.08634,0.98193,,
66,0.23011,0.93162,,
67,0.98611,0.70579,,
68,0.67234,0.78229,,
69,0.68172,0.78936,,
70,0.27705,0.90654,,
71,0.0882,0.97348,,
72,0.53045,0.83107,,
73,0.62812,0.78854,,
74,0.04117,0.98799,,
75,0.50336,0.86364,,
76,0.7131,0.7619,,
77,0.56409,0.82738,,
78,0.15705,0.96078,,
79,0.17196,0.94518,,
80,0.19283,0.93305,,
81,0.4142,0.8662,,
82,0.30211,0.89807,,
83,0.36071,0.88729,,
84,0.48479,0.86216,,
85,0.81554,0.7508,,
86,0.5789,0.80488,,
87,0.76783,0.79036,,
88,0.56372,0.82972,,
89,0.23506,0.92975,,
90,0.55354,0.81791,,
91,0.68399,0.77479,,
92,0.68891,0.80763,,
93,0.31249,0.89651,,
94,0.6777,0.80064,,
95,0.48986,0.84101,,
96,0.57897,0.82025,,
97,0.28006,0.90695,,
98,0.39587,0.88557,,
99,0.46198,0.86978,,
100,0.34551,0.8885,,
101,0.41042,0.85242,,
102,0.56456,0.83664,,
103,0.54518,0.84122,,
104,0.22184,0.93458,,
105,0.09594,0.97807,,
106,0.58587,0.8167,,
107,0.23623,0.93939,,
108,0.64662,0.8241,,
109,0.09931,0.96234,,
110,0.07903,0.98291,,
111,0.05048,0.98106,,
112,0.31714,0.90637,,
113,0.03531,0.99099,,
114,0.19394,0.9384,,
115,0.56051,0.81406,,
116,0.43486,0.86177,,
117,0.2692,0.92328,,
118,0.38798,0.87173,,
119,0.33594,0.89313,,
120,0.41972,0.85224,,
121,0.461,0.85289,,
122,0.00789,1.0,,
123,0.33148,0.88979,,
124,0.50181,0.84394,,
125,0.13883,0.94118,,
126,0.03662,0.98291,,
127,0.25981,0.9145,,
128,0.04275,0.98485,,
129,0.39253,0.86602,,
130,0.27752,0.90801,,
131,0.00311,1.0,,
132,0.12149,0.93939,,
133,0.05712,0.98131,,
134,0.52914,0.84337,,
135,0.30802,0.8942,,
136,0.12506,0.96068,,
137,0.3788,0.87701,,
138,0.5041,0.84109,,
139,0.34627,0.89186,,
140,0.0825,0.96667,,
141,0.32052,0.90484,,
142,0.30357,0.91152,,
143,0.29778,0.91139,,
144,0.42592,0.86661,,
145,0.27667,0.91476,,
146,0.22358,0.94157,,
147,0.4363,0.86031,,
148,0.39739,0.87603,,
149,0.03316,0.99242,,
150,0.27813,0.91456,,
151,0.23111,0.92474,,
152,0.33142,0.88843,,
153,0.0481,0.98193,,
154,0.04771,0.98246,,
155,0.15828,0.94077,,
156,0.05534,0.98745,,
157,0.53208,0.84244,,
158,0.07129,0.97917,,
159,0.31017,0.89389,,
160,0.04791,0.98039,,
161,0.45896,0.85852,,
162,0.25907,0.91771,,
163,0.2096,0.94369,,
164,0.19931,0.92769,,
165,0.00721,1.0,,
166,0.10373,0.96556,,
167,0.01152,1.0,,
168,0.2157,0.92264,,
169,0.187,0.93798,,
170,0.4387,0.85941,,
171,0.11468,0.94783,,
172,0.40912,0.88294,,
173,0.13086,0.9697,,
174,0.3451,0.89871,,
175,0.35514,0.90023,,
176,0.06565,0.98795,,
177,0.33595,0.88806,,
178,0.32607,0.89484,,
179,0.58483,0.82609,,
180,0.03193,1.0,,
181,0.17476,0.95059,,
182,0.01765,0.98795,,
183,0.00454,1.0,,
184,0.26017,0.92388,,
185,0.01608,0.99582,,
186,0.08909,0.9751,,
187,0.00226,1.0,,
188,0.19491,0.93786,,
189,0.24212,0.93155,,
190,0.35709,0.87707,,
191,0.06081,0.98131,,
192,0.0423,0.99145,,
193,0.26919,0.89973,,
194,0.39301,0.87747,,
195,0.18964,0.93003,,
196,0.00664,1.0,,
197,0.19348,0.92893,,
198,0.42769,0.86747,,
199,0.16893,0.94264,,
200,0.15483,0.94937,,
201,0.30028,0.89921,,
202,0.06068,0.98485,,
203,0.03324,0.99123,,
204,0.01524,1.0,,
205,0.23924,0.92095,,
206,0.24098,0.9229,,
207,0.17582,0.94643,,
208,0.10746,0.96484,,
209,0.09785,0.96765,,
210,0.02738,0.99065,,
211,0.19036,0.95465,,
212,0.00903,0.99582,,
213,0.01408,0.99781,,
214,0.18585,0.9374,,
215,0.14188,0.94402,,
216,0.01557,0.99065,,
217,0.17441,0.94776,,
218,0.10957,0.96359,,
219,0.14052,0.95573,,
220,0.14703,0.95672,,
221,0.33345,0.89639,,
222,0.00127,1.0,,
223,0.10427,0.96489,,
224,0.26468,0.90514,,
225,0.02886,0.98333,,
226,0.08135,0.97789,,
227,0.15966,0.93595,,
228,0.01132,0.99163,,
229,0.01482,0.98333,,
230,0.26082,0.91479,,
231,0.37153,0.87657,,
232,0.10793,0.96661,,
233,0.01157,1.0,,
234,0.00218,1.0,,
235,0.01418,0.99621,,
236,0.00488,1.0,,
237,0.09716,0.96565,,
238,0.00237,1.0,,
239,0.04887,0.98952,,
240,0.00159,1.0,,
241,0.08356,0.97328,,
242,0.05873,0.98312,,
243,0.25288,0.92169,,
244,0.15653,0.96246,,
245,0.00104,1.0,,
246,0.0714,0.97663,,
247,0.1367,0.95465,,
248,0.00163,1.0,,
249,0.19586,0.94373,,
250,0.15211,0.95261,,
251,0.00089,1.0,,
252,0.30098,0.90687,,
253,0.12792,0.95922,,
254,0.00092,1.0,,
255,0.0055,1.0,,
256,0.22065,0.92322,,
257,0.13158,0.95958,,
258,0.00592,1.0,,
259,0.03204,0.99065,,
260,0.08536,0.96901,,
261,0.16677,0.95059,,
262,0.03611,0.99145,,
263,0.34499,0.89015,,
264,0.10609,0.97099,,
265,0.2148,0.92605,,
266,0.04819,0.98664,,
267,0.14415,0.95139,,
268,0.01319,0.99781,,
269,0.09644,0.96135,,
270,0.10061,0.97612,,
271,0.21014,0.93494,,
272,0.0843,0.97007,,
273,0.03122,0.99214,,
274,0.01948,0.99145,,
275,0.01586,1.0,,
276,0.00433,1.0,,
277,0.17824,0.94219,,
278,0.01403,1.0,,
279,0.00031,1.0,,
280,0.01546,0.99145,,
281,0.0029,1.0,,
282,0.09466,0.97864,,
283,0.00397,1.0,,
284,0.03524,0.99311,,
285,0.05852,0.9813,,
286,0.12232,0.96726,,
287,0.28062,0.91369,,
288,0.14991,0.96141,,
289,0.00146,1.0,,
290,0.09982,0.97213,,
291,0.18161,0.93891,,
292,0.02763,0.99449,,
293,0.26105,0.91648,,
294,0.00995,0.99781,,
295,0.07759,0.98252,,
296,0.05478,0.9883,,
297,0.00024,1.0,,
298,0.00267,1.0,,
299,0.02337,0.99587,,
300,0.08257,0.97611,,
301,0.12436,0.97036,,
302,0.06746,0.97934,,
303,0.2653,0.91456,,
304,0.16037,0.94851,,
305,0.02107,0.99476,,
306,0.00636,1.0,,


==> figures/csv/joint_result.csv <==
step,train_loss,train_accuracy,valid_loss,valid_mean_token_accuracy
1,0.82988,0.79515,,
2,1.03434,0.72776,,
3,1.09361,0.71311,,
4,0.95305,0.74138,,
5,0.71621,0.82188,,
6,0.86112,0.76023,,
7,0.66823,0.82988,,
8,0.794,0.80156,,
9,0.90522,0.76031,,
10,0.69211,0.79789,0.95685,0.74449
11,0.85573,0.74793,,
12,0.95371,0.75551,,
13,0.68916,0.78681,,
14,0.68927,0.7997,,
15,0.8094,0.75946,,
16,0.79682,0.76176,,
17,0.91492,0.7234,,
18,0.88159,0.71845,,
19,0.64357,0.79937,,
20,0.84765,0.74784,0.64834,0.78079
21,0.72456,0.77002,,
22,0.74223,0.77942,,
23,1.03992,0.7029,,
24,1.00161,0.71655,,
25,0.66817,0.81029,,
26,0.69846,0.77909,,
27,1.06533,0.74242,,
28,0.54109,0.83167,,
29,0.62876,0.81274,,
30,0.73634,0.78464,0.88268,0.76081
31,0.84207,0.76482,,
32,0.61131,0.82738,,
33,0.53268,0.81197,,
34,0.87436,0.73011,,
35,0.54764,0.83826,,
36,0.65369,0.7913,,
37,0.46531,0.86763,,
38,0.39487,0.88292,,
39,0.4879,0.84112,,
40,0.45946,0.86341,0.55093,0.81895
41,0.78769,0.78309,,
42,0.69091,0.78448,,
43,0.19403,0.93939,,
44,0.2514,0.92982,,
45,0.59522,0.80285,,
46,0.80408,0.75684,,
47,0.39253,0.85417,,
48,0.58632,0.84026,,
49,0.02155,1.0,,
50,0.73811,0.79014,0.67432,0.77898
51,0.88459,0.7631,,
52,0.27923,0.92771,,
53,0.79385,0.78313,,
54,0.87829,0.75793,,
55,0.75463,0.78358,,
56,0.94272,0.73312,,
57,0.09426,0.96697,,
58,0.68485,0.76353,,
59,0.73276,0.77474,,
60,0.73142,0.76491,0.54348,0.82776
61,0.40902,0.8954,,
62,0.86531,0.73913,,
63,0.6823,0.80896,,
64,0.71032,0.81667,,
65,0.36442,0.84314,,
66,0.52855,0.82825,,
67,0.50801,0.83381,,
68,0.54379,0.8311,,
69,0.77317,0.75896,,
70,0.58378,0.81135,0.44357,0.85319
71,0.55545,0.80603,,
72,0.57672,0.79298,,
73,0.73981,0.76503,,
74,0.71506,0.80153,,
75,0.41448,0.87258,,
76,0.70519,0.78693,,
77,0.63623,0.78571,,
78,0.55847,0.8328,,
79,0.69224,0.76877,,
80,0.55119,0.81933,0.5181,0.79487
81,0.67805,0.79249,,
82,0.48565,0.84733,,
83,0.69693,0.80692,,
84,0.16276,0.96078,,
85,0.75731,0.79736,,
86,0.61425,0.80541,,
87,0.6021,0.8,,
88,0.32903,0.88785,,
89,0.54898,0.81474,,
90,0.76257,0.77176,0.00735,1.0
91,0.87746,0.72947,,
92,0.63167,0.79339,,
93,0.64761,0.80677,,
94,0.70068,0.78788,,
95,0.65142,0.79612,,
96,0.40762,0.87358,,
97,0.32641,0.88333,,
98,0.43497,0.86622,,
99,0.54706,0.83976,,
100,0.50918,0.83333,0.58176,0.80966
101,0.54437,0.78917,,
102,0.84117,0.73469,,
103,0.37796,0.8954,,
104,0.80775,0.76367,,
105,0.73249,0.80084,,
106,0.65928,0.78233,,
107,0.36706,0.88696,,
108,0.44345,0.8435,,
109,0.61677,0.80117,,
110,0.40892,0.87247,0.57204,0.83597
111,0.55394,0.82687,,
112,0.34845,0.89384,,
113,0.55308,0.82631,,
114,0.43343,0.87201,,
115,0.4307,0.8722,,
116,0.62014,0.82969,,
117,0.06818,0.98498,,
118,0.30254,0.88889,,
119,0.03799,0.97368,,
120,0.37617,0.87759,0.33302,0.89347
121,0.47612,0.84326,,
122,0.58186,0.81911,,
123,0.67827,0.80843,,
124,0.47033,0.86476,,
125,0.62906,0.81972,,
126,0.56838,0.83368,,
127,0.2924,0.89583,,
128,0.18734,0.9386,,
129,0.5925,0.81278,,
130,0.65487,0.81801,0.48117,0.84823
131,0.30085,0.90358,,
132,0.12032,0.95181,,
133,0.62031,0.81255,,
134,0.66316,0.78167,,
135,0.50724,0.85516,,
136,0.09891,0.97348,,
137,0.62492,0.80299,,
138,0.40257,0.86783,,
139,0.30205,0.90456,,
140,0.48665,0.86037,0.49848,0.83921
141,0.48225,0.84968,,
142,0.37662,0.87282,,
143,0.69477,0.791,,
144,0.20743,0.94142,,
145,0.35984,0.87195,,
146,0.46742,0.85905,,
147,0.47799,0.84282,,
148,0.63621,0.7911,,
149,0.35077,0.89394,,
150,0.63024,0.7997,0.63505,0.81551
151,0.47753,0.85224,,
152,0.73571,0.76812,,
153,0.50276,0.84483,,
154,0.54812,0.84789,,
155,0.03912,0.97368,,
156,0.06572,0.98864,,
157,0.27592,0.9135,,
158,0.34621,0.8913,,
159,0.3346,0.88778,,
160,0.21634,0.95652,0.47414,0.85405
161,0.60055,0.80328,,
162,0.56507,0.82869,,
163,0.53982,0.84375,,
164,0.47153,0.85135,,
165,0.05124,1.0,,
166,0.55643,0.84191,,
167,0.50891,0.83058,,
168,0.55125,0.79784,,
169,0.05985,0.98799,,
170,0.45592,0.86607,0.5461,0.8224
171,0.55772,0.80398,,
172,0.51869,0.82718,,
173,0.49944,0.84812,,
174,0.55621,0.8125,,
175,0.15444,0.95726,,
176,0.46386,0.86172,,
177,0.51225,0.84582,,
178,0.33329,0.90096,,
179,0.63686,0.81761,,
180,0.12148,0.96667,0.39589,0.89528
181,0.24714,0.92011,,
182,0.42972,0.84912,,
183,0.48239,0.8581,,
184,0.37691,0.87461,,
185,0.35783,0.88748,,
186,0.40197,0.86132,,
187,0.13654,0.96053,,
188,0.40672,0.89077,,
189,0.41622,0.84046,,
190,0.43191,0.83789,0.5095,0.84743
191,0.5661,0.83399,,
192,0.63113,0.81278,,
193,0.36022,0.8878,,
194,0.06647,0.97917,,
195,0.54558,0.80237,,
196,0.56333,0.83285,,
197,0.06818,0.98193,,
198,0.27945,0.90305,,
199,0.50738,0.83626,,
200,0.55927,0.82912,0.64845,0.81159
201,0.45668,0.87059,,
202,0.70396,0.75964,,
203,0.59028,0.83359,,
204,0.45475,0.84052,,
205,0.55299,0.82537,,
206,0.17587,0.94393,,
207,0.61543,0.8253,,


==> figures/csv/selection_result.csv <==
step,train_loss,train_accuracy,valid_loss,valid_mean_token_accuracy
1,1.07041,0.75052,,
2,0.72029,0.81392,,
3,0.82442,0.79956,,
4,1.13906,0.73487,,
5,1.01591,0.74412,,
6,0.79961,0.78358,,
7,0.90642,0.74384,,
8,0.85007,0.75634,,
9,0.90214,0.73854,,
10,1.00631,0.72147,0.97495,0.7533
11,0.74777,0.78583,,
12,0.67248,0.80299,,
13,0.69403,0.79764,,
14,0.75358,0.8,,
15,0.62222,0.81057,,
16,1.16231,0.86842,,
17,0.71226,0.77089,,
18,0.70552,0.78632,,
19,0.79399,0.77371,,
20,0.69927,0.78079,0.66052,0.79064
21,0.66052,0.79064,,
22,0.77581,0.76842,,
23,0.59248,0.83612,,
24,0.55264,0.84114,,
25,0.54715,0.83881,,
26,0.54231,0.80593,,
27,0.6258,0.80211,,
28,0.80251,0.76789,,
29,0.85561,0.73904,,
30,0.87651,0.7467,0.79552,0.7781
31,0.73265,0.76797,,
32,0.67738,0.79095,,
33,0.59026,0.81301,,
34,0.64044,0.79532,,
35,0.67149,0.80712,,
36,0.80188,0.77022,,
37,0.47314,0.85685,,
38,0.63091,0.82031,,
39,0.5712,0.83102,,
40,0.73198,0.78194,0.52789,0.81263
41,0.48394,0.84943,,
42,0.92352,0.72443,,
43,0.47839,0.84361,,
44,1.04426,0.67633,,
45,0.64221,0.79482,,
46,0.77721,0.75852,,
47,0.4817,0.84146,,
48,0.44713,0.8435,,
49,0.40788,0.86222,,
50,0.55297,0.8247,0.4241,0.85445
51,0.64795,0.7837,,
52,0.51241,0.84211,,
53,0.79546,0.75946,,
54,0.87284,0.74638,,
55,0.65922,0.80882,,
56,0.79888,0.78169,,
57,0.44728,0.86789,,
58,0.89626,0.76285,,
59,0.52214,0.85156,,
60,0.81947,0.78656,0.34326,0.89465
61,0.48262,0.82445,,
62,0.69822,0.77059,,
63,0.84671,0.73224,,
64,0.51768,0.8319,,
65,0.5707,0.83828,,
66,0.5915,0.79298,,
67,0.58322,0.82341,,
68,0.10219,0.97368,,
69,0.59955,0.78348,,
70,0.33482,0.88797,0.40911,0.86427
71,0.85007,0.75504,,
72,0.53515,0.83811,,
73,0.6127,0.8027,,
74,0.68372,0.77049,,
75,0.2675,0.91286,,
76,0.44945,0.84912,,
77,0.47003,0.85608,,
78,0.87338,0.73707,,
79,0.33138,0.88715,,
80,0.58081,0.82748,0.46969,0.82051
81,0.62779,0.81972,,
82,0.54276,0.80874,,
83,0.68618,0.77778,,
84,0.4824,0.85623,,
85,0.43109,0.87064,,
86,0.07416,0.97368,,
87,0.55033,0.82386,,
88,0.54125,0.83944,,
89,0.92605,0.7631,,
90,0.4312,0.85676,0.02114,1.0
91,0.44628,0.85596,,
92,0.47043,0.82051,,
93,0.32777,0.89776,,
94,0.56567,0.80842,,
95,0.70209,0.7694,,
96,0.60845,0.79956,,
97,0.56945,0.83202,,
98,0.68959,0.77563,,
99,0.65971,0.80403,,
100,0.54749,0.82353,0.41482,0.85227
101,0.50886,0.84191,,
102,0.31023,0.89751,,
103,0.71028,0.80294,,
104,0.39598,0.85474,,
105,0.55661,0.81034,,
106,0.47996,0.84328,,
107,0.07741,0.97368,,
108,0.18646,0.94398,,
109,0.22022,0.94183,,
110,0.53233,0.83092,0.45793,0.86759
111,0.39318,0.87868,,
112,0.40083,0.87004,,
113,0.41093,0.84706,,
114,0.42853,0.86875,,
115,0.39871,0.85991,,
116,0.30586,0.8973,,
117,0.3798,0.875,,
118,0.38698,0.87284,,
119,0.3298,0.88415,,
120,0.11171,0.97784,0.2926,0.90199
121,0.48225,0.84729,,
122,0.34198,0.88358,,
123,0.27064,0.89648,,
124,0.41366,0.87183,,
125,0.37584,0.86885,,
126,0.41511,0.8655,,
127,0.32537,0.88294,,
128,0.26979,0.91379,,
129,0.24064,0.90316,,
130,0.29136,0.91228,0.44003,0.86172
131,0.30302,0.89864,,
132,0.263,0.90625,,
133,0.48344,0.85968,,
134,0.19024,0.93496,,
135,0.39411,0.86202,,
136,0.01518,1.0,,
137,0.43553,0.86847,,
138,0.29101,0.9125,,
139,0.52453,0.83366,,
140,0.47667,0.84141,0.17313,0.94934
141,0.16736,0.95946,,
142,0.49847,0.84097,,
143,0.33357,0.90051,,
144,0.27144,0.90596,,
145,0.37867,0.8744,,
146,0.0006,1.0,,
147,0.22939,0.91693,,
148,0.25337,0.92411,,
149,0.31728,0.87179,,
150,0.58654,0.83229,0.55254,0.83019
151,0.26205,0.91176,,
152,0.37229,0.87353,,
153,0.3529,0.8913,,
154,0.28777,0.89763,,
155,0.18362,0.94737,,
156,0.33236,0.89322,,
157,0.22289,0.93144,,
158,0.45414,0.84462,,
159,0.22047,0.92969,,
160,0.18466,0.94316,0.11097,0.97568
161,0.25005,0.91765,,
162,0.16228,0.95485,,
163,0.2905,0.91379,,
164,0.31066,0.89409,,
165,0.12173,0.97095,,
166,0.24527,0.92885,,
167,0.32074,0.91619,,
168,0.45803,0.85744,,
169,0.27165,0.91903,,
170,0.23111,0.92077,0.2089,0.92896
171,0.32609,0.90027,,
172,0.28916,0.90821,,
173,0.0663,0.98338,,
174,0.39378,0.86654,,
175,0.13876,0.95154,,
176,0.18543,0.9335,,
177,0.32587,0.89937,,
178,0.33458,0.89044,,
179,0.15171,0.93417,,
180,0.23494,0.93177,0.21003,0.94456
181,0.33696,0.90308,,
182,0.13859,0.94888,,
183,0.21132,0.94251,,
184,0.10041,0.96238,,
185,0.19751,0.92308,,
186,0.59717,0.82421,,
187,0.24665,0.93172,,
188,0.19219,0.9375,,
189,0.49395,0.85591,,
190,0.0956,0.97027,0.17233,0.93566
191,0.32647,0.89437,,
192,0.15761,0.94744,,
193,0.27415,0.91683,,
194,0.1711,0.94602,,
195,0.13715,0.96138,,
196,0.3121,0.91066,,
197,0.13716,0.96304,,
198,0.19211,0.9434,,
199,0.20077,0.9362,,
200,0.06934,0.98548,0.18506,0.94686
201,0.2353,0.92254,,
202,0.11366,0.95789,,
203,0.1725,0.93566,,
204,0.26726,0.90597,,
205,0.18734,0.93534,,
206,0.15656,0.94536,,
207,0.10758,0.96842,,
208,0.10089,0.98575,,
209,0.09025,0.96805,,
210,0.22189,0.92032,0.12205,0.96121
211,0.0694,0.98577,,
212,0.12785,0.95905,,
213,0.05515,0.99298,,
214,0.16903,0.95211,,
215,0.08535,0.98357,,
216,0.16612,0.94664,,
217,0.1099,0.96875,,
218,0.00148,1.0,,
219,0.18349,0.94203,,
220,0.03674,0.99797,0.04317,0.98548
221,0.16063,0.94706,,
222,0.11695,0.96496,,
223,0.19898,0.93084,,
224,0.04753,0.9834,,
225,0.14037,0.9502,,
226,0.15493,0.96254,,
227,0.26084,0.91824,,
228,0.03808,0.99446,,
229,0.02616,0.99649,,
230,0.16222,0.94273,0.17724,0.93582
231,0.07396,0.97895,,
232,0.17819,0.93881,,
233,0.04585,0.99042,,
234,0.06993,0.97797,,
235,0.13223,0.96618,,
236,0.04703,0.99189,,
237,0.1688,0.94219,,
238,0.07575,0.9806,,
239,0.03523,0.99459,,
240,0.04379,0.99368,0.02437,0.99593
241,0.1216,0.9625,,
242,0.12347,0.96338,,
243,0.08429,0.97492,,
244,0.02424,0.99446,,
245,0.11777,0.95813,,
246,0.06897,0.99145,,
247,0.10206,0.96215,,
248,0.1848,0.95164,,
249,0.09207,0.96798,,
250,0.04718,0.99138,0.08313,0.97813
251,0.16701,0.94266,,
252,0.12243,0.96696,,
253,0.11054,0.96023,,
254,0.09901,0.98018,,
255,0.05068,0.98433,,
256,0.07122,0.98162,,
257,0.10718,0.96591,,
258,0.12771,0.95938,,
259,0.18232,0.93472,,
260,0.11686,0.96121,0.18774,0.93762
261,0.06368,0.98768,,
262,0.1568,0.94969,,
263,0.00031,1.0,,
264,0.10815,0.96471,,
265,0.07194,0.97727,,
266,0.14191,0.94807,,
267,0.08078,0.97574,,
268,0.03811,0.99119,,
269,0.10849,0.9664,,
270,0.03387,0.99373,0.08165,0.97941
271,0.04251,0.99261,,
272,0.06435,0.9858,,
273,0.0246,0.99793,,
274,0.00014,1.0,,
275,0.05049,0.98864,,
276,0.0293,0.99339,,
277,0.04899,0.99384,,
278,0.11663,0.96448,,
279,0.01999,0.99793,,
280,0.07575,0.98024,0.02274,0.99687
281,0.18607,0.92982,,
282,0.13422,0.95821,,
283,0.11191,0.96627,,
284,0.11492,0.96119,,
285,0.07854,0.98066,,
286,0.09665,0.98309,,
287,0.02311,0.99687,,
288,0.10205,0.96142,,
289,0.03662,0.9943,,
290,0.02603,0.99361,0.0708,0.9741
291,0.04978,0.98652,,
292,0.01186,0.99723,,
293,0.10442,0.9683,,
294,0.05393,0.97993,,
295,0.05102,0.98722,,
296,0.07523,0.97414,,
297,0.0268,0.99593,,
298,0.02894,1.0,,
299,0.08023,0.97541,,
300,0.09366,0.97188,0.01439,1.0
301,0.071,0.9741,,
302,0.0152,1.0,,
303,0.01898,0.99681,,
304,0.08801,0.9747,,
305,0.09426,0.97465,,
306,0.0201,0.9973,,
307,0.07498,0.98235,,
308,0.13715,0.94737,,
309,0.02746,0.99368,,
310,0.13286,0.95322,0.08986,0.97324
311,0.04746,0.99265,,
312,0.06573,0.97814,,
313,0.10472,0.97065,,
314,0.06806,0.9806,,
315,0.04661,0.98495,,

